Domain Views for Constraint Programming

Views are a standard abstraction in constraint programming: They make it possible to implement a single version of each constraint, while avoiding to create new variables and constraints that would slow down propagation. Traditional constraint-programming systems provide the concept of {\em variable views} which implement a view of the type $y = f(x)$ by delegating all (domain and constraint) operations on variable $y$ to variable $x$. This paper proposes the alternative concept of {\em domain views} which only delegate domain operations. Domain views preserve the benefits of variable views but simplify the implementation of value-based propagation. Domain views also support non-injective views compositionally, expanding the scope of views significantly. Experimental results demonstrate the practical benefits of domain views.

==> bench.csv <==
b	vv	cv	chpv	pv	mv	tv	vd	cd	chpd	pd	md	td	xc	xp	xm	xt
knapsack	233	6	99002	1043654	815184	5.2	233	200	99002	12023718	1111824	8.2	32.33	10.52	0.36	0.58
perfect	21168	16058	125809	30705631	31212592	12.7	21168	21602	125809	118683341	34715072	28.5	0.35	2.87	0.11	1.24
eq20	147	20	50	3055	581200	0.07	147	160	50	42416	729472	0.37	7.00	12.88	0.26	4.29
slab	47177	22536	3005	1062826	56578704	6.12	59498	59611	3005	4711502	93409936	9.76	1.65	3.43	0.65	0.59
debruijn(4x5)	16392	7172	764	158429	53055520	0.72	16392	16392	764	2297565	83714672	1.586	1.29	13.50	0.58	1.20
Langford(3x9)	117	110	56002	56662223	2651024	7.14	117	128	56002	64196701	2674688	7.4	0.16	0.13	0.01	0.04
latinSquare	196	182	3037	955012	1741936	0.70	196	231	3037	1385921	1777872	1.48	0.27	0.45	0.02	1.11
Partition(26)	156	110	21630	2203744	1578976	2.861	156	162	21630	3524919	1645456	3.162	0.47	0.60	0.04	0.11
bibd	38220	9693	1318	1558213	40217648	0.68	38220	36153	1318	3723490	53237008	1.36	2.73	1.39	0.32	1.00

